A Short Course on Topological Insulators: Band-structure topology and edge states in one and two dimensions

This course-based primer provides newcomers to the field with a concise introduction to some of the core topics in the emerging field of topological band insulators in one and two dimensions. The aim is to provide a basic understanding of edge states, bulk topological invariants, and of the bulk--boundary correspondence with as simple mathematical tools as possible. We use noninteracting lattice models of topological insulators, building gradually on these to arrive from the simplest one-dimensional case (the Su-Schrieffer-Heeger model for polyacetylene) to two-dimensional time-reversal invariant topological insulators (the Bernevig-Hughes-Zhang model for HgTe). In each case the model is introduced first and then its properties are discussed and subsequently generalized. The only prerequisite for the reader is a working knowledge in quantum mechanics, the relevant solid state physics background is provided as part of this self-contained text, which is complemented by end-of-chapter problems.

==> final_touches.txt <==
Section vs section => Sect.~\ref{}, mondat elejen Section \ref{}
Chapter vs chapter => Chapt.~\ref{}, mondat elejen Chapter \ref{}
=> Eq. \eqref{}, mondat elejen Equation \eqref{}
#Brillouin Zone vs Brillouin zone
#subfigure reference: a) -> (a)
#2D vs two-dimensional
#TRI time-reversal invariant
#1-dimensional one-dimensional
#2-dimensional two-dimesnional


